Perturbative Fourier Ptychographic Microscopy for Fast Quantitative Phase Imaging

In computational phase imaging with a microscope equipped with an array of light emitting diodes as illumination unit, conventional Fourier ptychographic microscopy achieves high resolution and wide-field reconstructions but is constrained by a lengthy acquisition time. Conversely, differential phase contrast (DPC) offers fast imaging but is limited in resolution. Here, we introduce perturbative Fourier ptychographic microscopy (pFPM). pFPM is an extension of DPC that incorporates dark-field illumination to enable fast, high-resolution, wide-field quantitative phase imaging with few measurements. We interpret DPC as the initial iteration of a Gauss-Newton algorithm with quadratic regularization and generalize it to multiple iterations and more sophisticated regularizers. This broader framework is not restricted to bright-field measurements and allows us to overcome resolution limitations of DPC. We develop tailored annular dark-field illumination patterns that align with the perturbative interpretation and lead to an improvement in the quality of reconstruction with respect to other common illumination schemes. Consequently, our methodology combines an enhanced phase reconstruction algorithm with a specialized illumination strategy and offers significant advantages in both imaging speed and resolution.

==> results/experiments/DPC/span.csv <==
-1.1,1.4


==> results/experiments/DPC/vals.csv <==
x,y
0.00000,-0.38817
1.00000,-0.37996
2.00000,-0.14413
3.00000,0.24798
4.00000,0.35936
5.00000,0.19106
6.00000,0.21673
7.00000,0.41563
8.00000,0.36627
9.00000,0.20341
10.00000,0.30493
11.00000,0.38614
12.00000,0.04453


==> results/experiments/FPM/span.csv <==
-0.9,1.3


==> results/experiments/FPM/vals.csv <==
x,y
0.00000,-0.60475
1.00000,-0.60699
2.00000,-0.29084
3.00000,0.43573
4.00000,0.62507
5.00000,0.06503
6.00000,0.41049
7.00000,0.81465
8.00000,0.55485
9.00000,0.63164
10.00000,0.88112
11.00000,0.57989
12.00000,-0.00391


==> results/experiments/brightfield/span.csv <==
42426.2,58722.8


==> results/experiments/brightfield/vals.csv <==
x,y
0.00000,52084.81641
1.00000,50895.65625
2.00000,49217.72656
3.00000,47286.58203
4.00000,48142.74219
5.00000,49122.51953
6.00000,49387.32812
7.00000,49493.34766
8.00000,49380.65625
9.00000,49757.01953
10.00000,50369.28516
11.00000,50110.17578
12.00000,50132.62109


==> results/experiments/central_led/span.csv <==
1614.9,4651.0


==> results/experiments/central_led/vals.csv <==
x,y
0.00000,2623.47266
1.00000,2412.46167
2.00000,2411.91064
3.00000,2520.39307
4.00000,2861.71460
5.00000,3138.77490
6.00000,2983.17017
7.00000,2880.62891
8.00000,2851.17505
9.00000,2940.11182
10.00000,3086.15479
11.00000,2883.82764
12.00000,2711.88062


==> results/experiments/darkfield_led/span.csv <==
418.9,2188.1


==> results/experiments/darkfield_led/vals.csv <==
x,y
0.00000,539.49951
1.00000,523.76514
2.00000,527.82043
3.00000,542.12817
4.00000,557.50989
5.00000,570.99719
6.00000,574.49866
7.00000,570.98199
8.00000,557.79883
9.00000,537.52942
10.00000,513.84198
11.00000,516.95813
12.00000,524.58960


==> results/experiments/l2/BF-pFPM/span.csv <==
-0.7,0.9


==> results/experiments/l2/BF-pFPM/vals.csv <==
x,y
0.00000,-0.42184
1.00000,-0.33659
2.00000,-0.02426
3.00000,0.40492
4.00000,0.45089
5.00000,0.29838
6.00000,0.36198
7.00000,0.49472
8.00000,0.39534
9.00000,0.30811
10.00000,0.41613
11.00000,0.35312
12.00000,-0.03938


==> results/experiments/l2/BF-pFPMprime/span.csv <==
-0.6,0.7


==> results/experiments/l2/BF-pFPMprime/vals.csv <==
x,y
0.00000,-0.30949
1.00000,-0.21827
2.00000,0.01449
3.00000,0.33607
4.00000,0.34693
5.00000,0.19959
6.00000,0.23265
7.00000,0.33610
8.00000,0.24708
9.00000,0.17589
10.00000,0.28265
11.00000,0.25459
12.00000,-0.04032


==> results/experiments/l2/DF-pFPM/span.csv <==
-0.8,1.1


==> results/experiments/l2/DF-pFPM/vals.csv <==
x,y
0.00000,-0.36362
1.00000,-0.53097
2.00000,-0.11166
3.00000,0.57908
4.00000,0.47115
5.00000,0.18388
6.00000,0.70842
7.00000,0.70033
8.00000,0.42866
9.00000,0.58758
10.00000,0.68097
11.00000,0.42529
12.00000,-0.07417


==> results/experiments/l2/DF-pFPMprime/span.csv <==
-0.8,1.1


==> results/experiments/l2/DF-pFPMprime/vals.csv <==
x,y
0.00000,-0.36284
1.00000,-0.54664
2.00000,-0.11955
3.00000,0.60994
4.00000,0.46315
5.00000,0.16667
6.00000,0.73286
7.00000,0.70982
8.00000,0.42184
9.00000,0.60551
10.00000,0.69611
11.00000,0.42257
12.00000,-0.08829


==> results/experiments/none/BF-pFPM/span.csv <==
-3.1,3.1


==> results/experiments/none/BF-pFPM/vals.csv <==
x,y
0.00000,-0.13919
1.00000,-1.43070
2.00000,3.11365
3.00000,0.95614
4.00000,0.88200
5.00000,-2.55817
6.00000,-2.84490
7.00000,1.89813
8.00000,3.05450
9.00000,-2.67240
10.00000,2.58340
11.00000,2.31266
12.00000,3.12222


==> results/experiments/none/BF-pFPMprime/span.csv <==
-3.1,3.1


==> results/experiments/none/BF-pFPMprime/vals.csv <==
x,y
0.00000,-0.69239
1.00000,-0.80334
2.00000,-0.21859
3.00000,0.36451
4.00000,0.16669
5.00000,0.03947
6.00000,0.16629
7.00000,0.51764
8.00000,0.59111
9.00000,0.06600
10.00000,-0.07636
11.00000,0.43692
12.00000,0.69751


==> results/experiments/none/DF-pFPM/span.csv <==
-3.1,3.1


==> results/experiments/none/DF-pFPM/vals.csv <==
x,y
0.00000,-0.48665
1.00000,0.02699
2.00000,0.95971
3.00000,0.44405
4.00000,0.78407
5.00000,-0.61434
6.00000,1.03943
7.00000,0.27905
8.00000,-2.33893
9.00000,-2.76282
10.00000,0.38185
11.00000,1.27816
12.00000,-2.68619


==> results/experiments/none/DF-pFPMprime/span.csv <==
-3.1,3.1


==> results/experiments/none/DF-pFPMprime/vals.csv <==
x,y
0.00000,0.02081
1.00000,0.28087
2.00000,1.53407
3.00000,0.97052
4.00000,-0.05508
5.00000,-3.03136
6.00000,3.06483
7.00000,0.36519
8.00000,2.39360
9.00000,-2.71217
10.00000,0.87704
11.00000,2.00412
12.00000,2.07188


==> results/experiments/tv/BF-pFPM/span.csv <==
-0.7,0.9


==> results/experiments/tv/BF-pFPM/vals.csv <==
x,y
0.00000,-0.39377
1.00000,-0.32672
2.00000,-0.00807
3.00000,0.47211
4.00000,0.50039
5.00000,0.32945
6.00000,0.40273
7.00000,0.54440
8.00000,0.42838
9.00000,0.32511
10.00000,0.44238
11.00000,0.40650
12.00000,-0.04295


==> results/experiments/tv/BF-pFPMprime/span.csv <==
-0.7,0.8


==> results/experiments/tv/BF-pFPMprime/vals.csv <==
x,y
0.00000,-0.28255
1.00000,-0.23345
2.00000,0.00631
3.00000,0.43341
4.00000,0.41737
5.00000,0.21047
6.00000,0.27806
7.00000,0.43010
8.00000,0.29433
9.00000,0.19390
10.00000,0.33888
11.00000,0.35855
12.00000,-0.01868


==> results/experiments/tv/DF-pFPM/span.csv <==
-0.8,1.1


==> results/experiments/tv/DF-pFPM/vals.csv <==
x,y
0.00000,-0.32363
1.00000,-0.50278
2.00000,-0.20723
3.00000,0.68539
4.00000,0.64954
5.00000,0.17043
6.00000,0.64228
7.00000,0.91371
8.00000,0.45434
9.00000,0.41589
10.00000,0.73618
11.00000,0.49795
12.00000,-0.14791


==> results/experiments/tv/DF-pFPMprime/span.csv <==
-0.8,1.1


==> results/experiments/tv/DF-pFPMprime/vals.csv <==
x,y
0.00000,-0.32897
1.00000,-0.51604
2.00000,-0.24706
3.00000,0.70911
4.00000,0.63568
5.00000,0.15519
6.00000,0.66384
7.00000,0.90463
8.00000,0.46125
9.00000,0.40390
10.00000,0.73075
11.00000,0.51654
12.00000,-0.16118


==> results/experiments/tv/DPC/span.csv <==
-1.1,1.4


==> results/experiments/tv/DPC/vals.csv <==
x,y
0.00000,-0.38817
1.00000,-0.37996
2.00000,-0.14413
3.00000,0.24798
4.00000,0.35936
5.00000,0.19106
6.00000,0.21673
7.00000,0.41563
8.00000,0.36627
9.00000,0.20341
10.00000,0.30493
11.00000,0.38614
12.00000,0.04453


==> results/simulation/BF-pFPM/metrics.csv <==
15.26,0.05


==> results/simulation/BF-pFPM/span.csv <==
-0.6,0.6


==> results/simulation/BF-pFPMprime/metrics.csv <==
10.61,0.09


==> results/simulation/BF-pFPMprime/span.csv <==
-0.6,0.6


==> results/simulation/DF-pFPM/metrics.csv <==
17.35,0.04


==> results/simulation/DF-pFPM/span.csv <==
-0.5,0.6


==> results/simulation/DF-pFPMprime/metrics.csv <==
17.40,0.04


==> results/simulation/DF-pFPMprime/span.csv <==
-0.5,0.6


==> results/simulation/DPC/metrics.csv <==
3.24,0.20


==> results/simulation/DPC/span.csv <==
-0.9,0.7


==> results/simulation/FPM/metrics.csv <==
nan,nan


==> results/simulation/FPM/span.csv <==
nan,nan


==> results/simulation/pattern-comparison/5/cone/metrics.csv <==
16.33,0.05


==> results/simulation/pattern-comparison/5/cone/span.csv <==
-0.6,0.6


==> results/simulation/pattern-comparison/5/mFPM/metrics.csv <==
16.61,0.04


==> results/simulation/pattern-comparison/5/mFPM/span.csv <==
-0.5,0.6


==> results/simulation/pattern-comparison/5/pFPM/metrics.csv <==
17.34,0.04


==> results/simulation/pattern-comparison/5/pFPM/span.csv <==
-0.5,0.6


==> results/simulation/pattern-comparison/6/cone/metrics.csv <==
16.60,0.04


==> results/simulation/pattern-comparison/6/cone/span.csv <==
-0.6,0.6


==> results/simulation/pattern-comparison/6/mFPM/metrics.csv <==
17.05,0.04


==> results/simulation/pattern-comparison/6/mFPM/span.csv <==
-0.5,0.6


==> results/simulation/pattern-comparison/6/pFPM/metrics.csv <==
17.38,0.04


==> results/simulation/pattern-comparison/6/pFPM/span.csv <==
-0.5,0.6


==> results/simulation/reference/metrics.csv <==
inf,0.00


==> results/simulation/reference/span.csv <==
-0.5,0.5

